Near-Feasible Stable Matchings: Incentives and Optimality

Stable matching is a fundamental area with many practical applications, such as centralised clearinghouses for school choice or job markets. Recent work has introduced the paradigm of near-feasibility in capacitated matching settings, where agent capacities are slightly modified to ensure the existence of desirable outcomes. While useful when no stable matching exists, or some agents are left unmatched, it has not previously been investigated whether near-feasible stable matchings satisfy desirable properties with regard to their stability in the original instance. Furthermore, prior works leave open deviation incentive issues that arise when the centralised authority modifies agents' capacities. We consider these issues in the Stable Fixtures problem model, which generalises many classical models through non-bipartite preferences and capacitated agents. We develop a formal framework to analyse and quantify agent incentives to adhere to computed matchings. Then, we embed near-feasible stable matchings in this framework and study the trade-offs between instability, capacity modifications, and computational complexity. We prove that capacity modifications can be simultaneously optimal at individual and aggregate levels, and provide efficient algorithms to compute them. We show that different modification strategies significantly affect stability, and establish that minimal modifications and minimal deviation incentives are compatible and efficiently computable under general conditions. Finally, we provide exact algorithms and experimental results for tractable and intractable versions of these problems.

==> data/capext.txt <==
n c1 c2 c3 c4
10 0.146 0.152 0.159 0.135
12 0.187 0.174 0.182 0.202
14 0.208 0.188 0.202 0.244
16 0.244 0.229 0.247 0.234
18 0.233 0.212 0.229 0.283
20 0.291 0.295 0.297 0.298
22 0.295 0.309 0.277 0.332
24 0.331 0.288 0.316 0.298
26 0.346 0.386 0.356 0.318
28 0.336 0.311 0.367 0.357
30 0.4 0.365 0.352 0.371
32 0.37 0.383 0.393 0.35935935935935936
34 0.398 0.441 0.415 0.40904522613065325
36 0.397 0.409 0.407 0.47320525783619816
38 0.45 0.5 0.43887775551102204 0.4150559511698881
40 0.499 0.427 0.4371859296482412 0.3796680497925311

==> data/capext2.txt <==
n c1 c2 c3 c4
10 1.4174757281553398 1.216 1.127659574468085 1.0887096774193548
12 1.3955223880597014 1.4146341463414633 1.2297297297297298 1.1348314606741574
14 1.4964028776978417 1.4351145038167938 1.3835616438356164 1.2385786802030456
16 1.564102564102564 1.5266666666666666 1.436046511627907 1.3072625698324023
18 1.595890410958904 1.618320610687023 1.5902777777777777 1.4894736842105263
20 1.6534090909090908 1.7052023121387283 1.65 1.5767195767195767
22 1.755952380952381 1.7965116279069768 1.720496894409938 1.603864734299517
24 1.7421052631578948 1.8113207547169812 1.7752808988764044 1.7529411764705882
26 1.7835051546391754 1.812206572769953 1.8541666666666667 1.7865168539325842
28 1.7777777777777777 1.8622754491017963 1.8535353535353536 1.8214285714285714
30 1.8604651162790697 1.8717948717948718 1.9027027027027028 1.845771144278607
32 1.8592964824120604 1.9246231155778895 1.9264705882352942 1.8994708994708995
34 1.8598130841121496 1.96875 1.939252336448598 1.9289099526066351
36 1.8815165876777251 1.9758454106280192 1.9473684210526316 1.941908713692946
38 1.8987341772151898 1.968503937007874 1.990909090909091 1.9805825242718447
40 1.934108527131783 1.986046511627907 1.9863013698630136 1.967741935483871

==> data/midibp.txt <==
n c1 c2 c3 c4
10 1.1553398058252426 1.28 1.326241134751773 1.4516129032258065
12 1.171641791044776 1.3739837398373984 1.5472972972972974 1.3932584269662922
14 1.1654676258992807 1.4427480916030535 1.6986301369863013 1.7715736040609138
16 1.314102564102564 1.56 1.802325581395349 1.8156424581005586
18 1.2328767123287672 1.6564885496183206 1.8055555555555556 2.0052631578947366
20 1.3352272727272727 1.630057803468208 1.961111111111111 2.1164021164021163
22 1.3452380952380953 1.7616279069767442 2.130434782608696 2.145631067961165
24 1.2263157894736842 1.8050314465408805 2.0786516853932584 2.264705882352941
26 1.2783505154639174 1.807511737089202 2.1354166666666665 2.4157303370786516
28 1.3703703703703705 1.9161676646706587 2.308080808080808 2.760204081632653
30 1.2744186046511627 1.876923076923077 2.324324324324324 2.945273631840796
32 1.3517587939698492 1.8894472361809045 2.4607843137254903 2.8473684210526318
34 1.397196261682243 2.0357142857142856 2.5794392523364484 3.412037037037037
36 1.3080568720379147 2.024154589371981 2.7607655502392343 3.5873015873015874
38 2.903361344537815 2.1811023622047245 3.045045045045045 3.704035874439462
40 1.4844961240310077 2.2837209302325583 2.830357142857143 3.995475113122172
